Gaia Early Data Release 3: Acceleration of the solar system from Gaia astrometry

Context. Gaia Early Data Release 3 (Gaia EDR3) provides accurate astrometry for about 1.6 million compact (QSO-like) extragalactic sources, 1.2 million of which have the best-quality five-parameter astrometric solutions. Aims. The proper motions of QSO-like sources are used to reveal a systematic pattern due to the acceleration of the solar system barycentre with respect to the rest frame of the Universe. Apart from being an important scientific result by itself, the acceleration measured in this way is a good quality indicator of the Gaia astrometric solution. Methods. The effect of the acceleration is obtained as a part of the general expansion of the vector field of proper motions in Vector Spherical Harmonics (VSH). Various versions of the VSH fit and various subsets of the sources are tried and compared to get the most consistent result and a realistic estimate of its uncertainty. Additional tests with the Gaia astrometric solution are used to get a better idea on possible systematic errors in the estimate. Results. Our best estimate of the acceleration based on Gaia EDR3 is $(2.32 \pm 0.16) \times 10^{-10}$ m s${}^{-2}$ (or $7.33 \pm 0.51$ km s$^{-1}$ Myr${}^{-1}$) towards $\alpha = 269.1^\circ \pm 5.4^\circ$, $\delta = -31.6^\circ \pm 4.1^\circ$, corresponding to a proper motion amplitude of $5.05 \pm 0.35$ $\mu$as yr${}^{-1}$. This is in good agreement with the acceleration expected from current models of the Galactic gravitational potential. We expect that future Gaia data releases will provide estimates of the acceleration with uncertainties substantially below 0.1 $\mu$as yr${}^{-1}$.

==> answer.txt <==
We thank the referee for raising a number of points where the text needs clarification.

In the attached file diff.pdf deletions are marked in red strike-out while additions and modifications are in blue.

Below we copy the referee's comments after ">", and after "R:" we give
our reply and explain what has been done. Page numbers refer to the
diff.pdf file.

---------------------------------

>The work under review is devoted to the determination of the acceleration
>of the Sun caused by the rotation of the Galaxy from the Gaia observations.
>This is an actual topic because this effect should be accounted for at
>the modern level of astrometric measurements by means of both Gaia and VLBI.
>The MS is a well written with detailed description of the theoretical
>background, the method used, and the results. The Tables and Figures looks
>appropriate and have sufficient quality.
>
>I've no serious objects against its publications except several minor points.
>
>I'm not sure about the A&A rules, but I usually see that the terms related
>to the Milky Way are capitalized, e.g., "Galactic centre". 
>[Editor note: indeed; this would be corrected by our copy editors if
>needed, but if you can apply the correction that's appreciated]

R: "Galactic" was capitalized everywhere except for "galactic
coordinates", "galactic components", "galactic longitude" and
"galactic latitude".

---------------------------------

>Please explain what is "effective wavenumber" used throughout the paper.

R: It was indeed not explained in the manuscript. We added a footnote
explaining the definition and references to this footnote at the
appropriate places in the paper.

---------------------------------

>In Section 1.2, the authors gave an detailed overview of the recent works
>devoted to the determination of the acceleration from VLBI observations.
>However they ignored the works on estimation of the effect from the Galactic
>rotation parameters derived from stellar astronomy methods such as measurement
>of the parallaxes and motions of the Galactic masers. The latter method generally
>provides more accurate results, see, e.g., in 2014MNRAS.445..845M and papers
>cited therein, and should be discussed, I think. Moreover, I can see that
>the final authors' estimate is in a very good agreement with the value derived
>from the Galactic rotation parameters. I think this should be mentioned, maybe
>in Conclusions.

R: The centripetal acceleration coming from the Galactic rotation
parameters is discussed in Section 3.1. The discussion of that Section
is based on the latest available data for the parallax and proper
motion of Sgr A*. We added there an explanation
that the LSR correction is needed to compute the centripetal
acceleration which is one of the components of the expected
gravitational acceleration of the solar system. We also added a
statement that our discussion of this component is compatible both
with 2014jsrs.conf...44M (which is source of the value discussed in 2014MNRAS.445..845M)
and Reid et al. 2014. On the other hand, we
added an explanation that the measurement of the acceleration as
discussed in the manuscript is fully independent of the nature of the
acceleration. The fact that the final estimate of the acceleration is
compatible with the theoretical expectations was already noted in
Conclusions.

---------------------------------

>I think the authors should more clearly explain what an effect they are want
>to measure and what an effect astrometrists need to reduce the observations.
>The correction for the centripetal acceleration to be included in the astrometric
>reductions theoretically should be referred to the LSR, not to the solar system
>barycenter. It means that the peculiar motion of the Sun w.r.t. the LSR should
>not be included in the effect. This point is noted and used in the Section 3.1,
>but should be explained in more detail, I think.

R: The topic of our manuscript is the measurement of the acceleration
and, in part, its comparison to the expected theoretical values. For
the latter we go well beyond the centripetal acceleration. We do not
propose to include the effect of the galactic acceleration as a
standard astrometric reduction.  This is beyond the scope of the
paper. Nevertheless, we improved the explanation why the LSR is needed
to estimate the centripetal acceleration.

---------------------------------

>In the same Section 3.1, the authors used the correction for the peculiar Sun
>movement equal to 12:24 km/s taken from (Schoenrich et al. 2010). As I remember,
>there are more recently published determinations of this value. Perhaps, more
>accurate (modern) value can be used here.

R: The value of Schoenrich et al (2010) remains the standard value (as suggested by
the about 150 citations it still gets every year). The uncertainty is
dominated by systematics, and modern measurements have not improved on
this. Many of the measurements simply ignore (or misunderstand) the
key insight that Schoenrich et al had. We prefer to keep that value.

---------------------------------

>p. 5, left column, last line
>I think the factors are given with excessive precision for this task. Moreover,
>the last digits may be not correct.

R:  We believe that all digits we gave were correct. However, we reduced the number of digits in the revised version.

---------------------------------

>p 8., left column, 3rd par.
>Please explain what is "pseudo-colour parameter" in the six-parameter solution.

R: this is done. The pseudocolour is the estimated effective wavelength as it is now explained in the paper.

---------------------------------

>p 8., left column, last par.
>Is the phrase
>"Gaia-CRF3 contains only VLBI quasars in the galactic zone with |sin b| < 0.1"
>correct? If so, I did not understand it.

R: The phrase is correct. We added an additional explanation.

---------------------------------

Additionally, a few misprints were corrected throughout the manuscript (also marked as changes in diff.pdf).



